WCDT: Systematic WCET Optimization for Decision Tree Implementations

Machine-learning models are increasingly deployed on resource-constrained embedded systems with strict timing constraints. In such scenarios, the worst-case execution time (WCET) of the models is required to ensure safe operation. Specifically, decision trees are a prominent class of machine-learning models and the main building blocks of tree-based ensemble models (e.g., random forests), which are commonly employed in resource-constrained embedded systems. In this paper, we develop a systematic approach for WCET optimization of decision tree implementations. To this end, we introduce a linear surrogate model that estimates the execution time of individual paths through a decision tree based on the path's length and the number of taken branches. We provide an optimization algorithm that constructively builds a WCET-optimal implementation of a given decision tree with respect to this surrogate model. We experimentally evaluate both the surrogate model and the WCET-optimization algorithm. The evaluation shows that the optimization algorithm improves analytically determined WCET by up to $17\%$ compared to an unoptimized implementation.

==> plots/surrogatemodel/accuracy.csv <==
dataset, depth, r2, static r2, kt
adult, 5, 0.3586163222893408,0.2318433455670329,0.29229960972535596
adult, 10, 0.8552086571423466,0.8617119320472288,0.7000463500422232
adult, 20, 0.9560053446421493,0.9545609095634473,0.8425952373242944
bank, 5, 0.2828555232428648,0.09378780743898951,0.13024039460349246
bank, 10, 0.8719924685794916,0.8770981695105696,0.7030704161994858
bank, 20, 0.9586917267820815,0.9577718670900442,0.8602640208516377
covertype, 5, 0.4079726294627898,0.5044123915714236,0.5318915189545345
covertype, 10, 0.7351359203231888,0.7472245984206258,0.6479608794864147
covertype, 20, 0.9215030281945363,0.9164185679156703,0.8338578180700889
letter, 5, 0.30851726288152437,0.11197690351165124,0.32427829477418163
letter, 10, 0.8424243829153045,0.8496906172058651,0.6869572628042756
letter, 20, 0.9414649461255042,0.9442093305110353,0.8907342585098782
magic, 5, 0.45835619415531015,0.6354368176127628,0.5476156117738908
magic, 10, 0.8840915955717423,0.8922521935221032,0.8012859950206412
magic, 20, 0.9622017253478552,0.9657426468986788,0.8967469611366841
mnist, 5, 0.1756246538550612,-0.32207455429497545,0.271477453332603
mnist, 10, 0.6812276012720101,0.689096336357311,0.5693768024280645
mnist, 20, 0.9321659528561903,0.9286563944275218,0.8753740897142627
satlog, 5, 0.2578412379902225,0.2987606214789197,0.35064864324865025
satlog, 10, 0.9101210897586273,0.9072345621944103,0.7568085459985501
satlog, 20, 0.9168213384655864,0.9181171921092179,0.8751162778938528
sensorless-drive, 5, 0.27605392478792445,0.18394367485667684,0.19494956804767846
sensorless-drive, 10, 0.895831861566417,0.8863537397012797,0.7811229329964569
sensorless-drive, 20, 0.8514874905685601,0.8612157993408458,0.9035842044712319
spambase, 5, 0.575669937699532,0.6274321338168594,0.5346480737139724
spambase, 10, 0.8998256612289378,0.9003814102855238,0.7895661724651931
spambase, 20, 0.9779503326237412,0.9776834564952833,0.9136663426699468
wine-quality, 5, 0.20113031870272302,-0.07006353629446993,0.2928500896775522
wine-quality, 10, 0.8212870472056178,0.8201529922071453,0.6619387879930881
wine-quality, 20, 0.943807446278265,0.9474661483726592,0.8912962581084292

